Achieving Shrinkage in a Time-Varying Parameter Model Framework

Shrinkage for time-varying parameter (TVP) models is investigated within a Bayesian framework, with the aim to automatically reduce time-varying parameters to static ones, if the model is overfitting. This is achieved through placing the double gamma shrinkage prior on the process variances. An efficient Markov chain Monte Carlo scheme is developed, exploiting boosting based on the ancillarity-sufficiency interweaving strategy. The method is applicable both to TVP models for univariate as well as multivariate time series. Applications include a TVP generalized Phillips curve for EU area inflation modelling and a multivariate TVP Cholesky stochastic volatility model for joint modelling of the returns from the DAX-30 index.

==> plots_DAX/log_pred_scores_DAX.csv <==
"","NAIVE IG OLD","NAIVE NG 01 OLD","NAIVE IG NEW","cumsum NAIVE IG OLD","cumsum NAIVE NG 01 OLD","cumsum NAIVE IG NEW","KF IG OLD","KF NG 01 OLD","KF IG NEW","cumsum KF IG OLD","cumsum KF NG 01 OLD","cumsum KF IG NEW"
"1",52.7786590189125,79.0957794130131,74.4478267618789,52.7786590189125,79.0957794130131,74.4478267618789,52.3446466427199,79.1200346846605,74.1781073453917,52.3446466427199,79.1200346846605,74.1781073453917
"2",59.9588985813858,77.6606825108995,78.3932912644254,112.737557600298,156.756461923913,152.841118026304,59.5623168748873,77.7456015857394,78.1525790191004,111.906963517607,156.8656362704,152.330686364492
"3",79.3336544793054,89.902374185409,95.6659382650253,192.071212079604,246.658836109321,248.50705629133,79.306873392174,89.8854671777485,95.6010984599755,191.213836909781,246.751103448148,247.931784824468
"4",84.9882569015889,104.770485808397,102.448828469873,277.059468981193,351.429321917719,350.955884761203,85.0595939163792,104.691191412581,102.392032236033,276.27343082616,351.442294860729,350.323817060501
"5",58.6025839624134,84.9464962427563,80.7085214961385,335.662052943606,436.375818160475,431.664406257341,58.0098975689982,85.6247446162484,80.8047482354715,334.283328395159,437.067039476978,431.128565295972
"6",62.4325094115766,88.5224291921513,80.7892695114009,398.094562355183,524.898247352626,512.453675768742,62.5700480012935,88.583676009997,80.6714241954072,396.853376396452,525.650715486974,511.799989491379
"7",62.757374700498,87.1601864860741,82.9670559414816,460.851937055681,612.0584338387,595.420731710224,58.6010049487681,86.8925181042457,81.4649062349808,455.45438134522,612.54323359122,593.26489572636
"8",92.664035130384,113.552860746125,108.438122780756,553.515972186065,725.611294584825,703.85885449098,92.7251961978945,113.399371124508,108.432596900455,548.179577543115,725.942604715728,701.697492626816
"9",100.012562451782,132.090757437957,117.800251047716,653.528534637846,857.702052022783,821.659105538696,99.8887190891621,129.367750157552,117.725942273196,648.068296632277,855.31035487328,819.423434900011
"10",48.3736768072497,71.9277347433912,66.3718469003283,701.902211445096,929.629786766174,888.030952439024,43.4766546652078,73.6610622150576,65.8267769753695,691.544951297485,928.971417088338,885.250211875381
"11",37.5526601407439,56.835731757919,55.1554431791454,739.45487158584,986.465518524093,943.186395618169,36.8694738435781,59.3574415542962,56.7521151156924,728.414425141063,988.328858642634,942.002326991073
"12",49.7061750497606,65.8380269169839,61.8879828637519,789.161046635601,1052.30354544108,1005.07437848192,50.0729421911427,66.9462068000807,62.1746054421506,778.487367332206,1055.27506544271,1004.17693243322
"13",34.1390587314121,50.6025756851213,53.1526634480634,823.300105367013,1102.9061211262,1058.22704192998,31.1551799182071,56.5821759152093,52.7911112189749,809.642547250413,1111.85724135792,1056.9680436522
"14",48.3996329167474,74.2842022940551,61.6500921895921,871.69973828376,1177.19032342025,1119.87713411958,46.2624973235275,74.4569648878368,61.9019947377418,855.90504457394,1186.31420624576,1118.87003838994
"15",41.8980458818791,66.7560548339151,62.6264955032804,913.597784165639,1243.94637825417,1182.50362962286,43.7341539700822,67.566532809965,62.4936692175177,899.639198544022,1253.88073905573,1181.36370760746
"16",32.8876256123709,63.4551108148531,52.6831056151808,946.48540977801,1307.40148906902,1235.18673523804,28.5910658782428,63.3171266813667,51.7996584339978,928.230264422265,1317.19786573709,1233.16336604146
"17",50.9625818286315,76.8546642126632,72.3958302116498,997.447991606642,1384.25615328168,1307.58256544969,45.6423111733529,77.3205295207664,70.518971393655,973.872575595618,1394.51839525786,1303.68233743511
"18",44.7491710228633,72.3585231804617,60.1638053380813,1042.19716262951,1456.61467646215,1367.74637078777,44.6424630016695,72.1682294259789,60.5472003600436,1018.51503859729,1466.68662468384,1364.22953779515
"19",45.2141549468081,76.7143950349074,65.968228405583,1087.41131757631,1533.32907149705,1433.71459919335,39.6724937731963,76.5170506432031,63.904096047248,1058.18753237048,1543.20367532704,1428.1336338424
"20",52.4110191113976,75.9287630105936,68.5316204557892,1139.82233668771,1609.25783450765,1502.24621964914,47.5200446362156,77.1722560511527,68.0801592005905,1105.7075770067,1620.37593137819,1496.21379304299
"21",55.3302144381733,83.8822924108854,72.5607086385757,1195.15255112588,1693.14012691853,1574.80692828772,52.4644097937503,83.5906547948641,72.0670334592613,1158.17198680045,1703.96658617306,1568.28082650225
"22",43.0518406500157,80.3762414598146,68.5535265842075,1238.2043917759,1773.51636837835,1643.36045487192,34.6215437610325,79.1274320599323,65.4224683237784,1192.79353056148,1783.09401823299,1633.70329482603
"23",44.3772996176406,79.629906755602,64.6979707406981,1282.58169139354,1853.14627513395,1708.05842561262,32.3411387291838,77.5988979116731,61.1086812397822,1225.13466929067,1860.69291614466,1694.81197606581
"24",40.4970252420474,71.4069931665565,57.1488407593028,1323.07871663559,1924.55326830051,1765.20726637193,37.6076111275022,71.1836326751584,57.4361382809927,1262.74228041817,1931.87654881982,1752.24811434681
"25",55.2790452557175,74.304421016327,72.0734230126508,1378.35776189131,1998.85768931683,1837.28068938458,53.4107419913943,74.4406036404399,71.5321591113878,1316.15302240956,2006.31715246026,1823.7802734582
"26",50.6466429470435,76.048619243268,66.8570966003323,1429.00440483835,2074.9063085601,1904.13778598491,50.3437246764239,76.0950897313938,66.7378948418438,1366.49674708599,2082.41224219166,1890.51816830004
"27",44.5086924458148,73.3258219896255,63.3183691787699,1473.51309728416,2148.23213054973,1967.45615516368,40.170737602771,72.1319248861864,61.8307692108125,1406.66748468876,2154.54416707784,1952.34893751085
"28",49.5628760781377,75.4248825546015,68.2510772836843,1523.0759733623,2223.65701310433,2035.70723244736,47.6834347383207,75.6000078967187,67.8217869427964,1454.35091942708,2230.14417497456,2020.17072445365
"29",41.7840021918319,70.0327148461889,61.128852542621,1564.85997555413,2293.68972795052,2096.83608498998,41.1279800382156,70.4409915939056,60.8287161556467,1495.47889946529,2300.58516656847,2080.99944060929
"30",42.348045634054,77.1085858011168,64.4896093559173,1607.20802118819,2370.79831375163,2161.3256943459,41.4743462498256,76.664185906195,64.2246377719932,1536.95324571512,2377.24935247466,2145.22407838129
"31",51.0668875784185,81.6271567697282,68.7314334044665,1658.27490876661,2452.42547052136,2230.05712775037,47.5962110028395,81.1363428687173,67.9904567363211,1584.54945671796,2458.38569534338,2213.21453511761
"32",47.1428207854669,79.6287131234572,63.6785449153105,1705.41772955207,2532.05418364482,2293.73567266568,43.6415714052196,78.8891645501323,62.7577955261304,1628.19102812318,2537.27485989351,2275.97233064374
"33",37.4644355900845,80.0138329914224,61.4860968794056,1742.88216514216,2612.06801663624,2355.22176954508,28.4088451004871,77.6059573014646,56.7598081289208,1656.59987322367,2614.88081719497,2332.73213877266
"34",51.1812427955171,81.746515162296,68.16351504801,1794.06340793767,2693.81453179854,2423.38528459309,37.7869288303539,81.4217871256666,63.3900940993526,1694.38680205402,2696.30260432064,2396.12223287201
"35",49.3307932461036,77.1424221651316,65.3470272054802,1843.39420118378,2770.95695396367,2488.73231179857,46.4631066692577,76.648639366314,64.7891568397304,1740.84990872328,2772.95124368696,2460.91138971174
"36",49.8613375119449,75.2574265223298,69.6659661839992,1893.25553869572,2846.214380486,2558.39827798257,41.3653130169205,76.0377031425273,67.1494232763056,1782.2152217402,2848.98894682948,2528.06081298805
"37",59.9020540414236,80.8133198104933,76.2195095780028,1953.15759273715,2927.02770029649,2634.61778756058,60.0851731048715,80.8663918948972,76.1175986295806,1842.30039484507,2929.85533872438,2604.17841161763
"38",53.0950001539715,78.6062350912,69.0353701496602,2006.25259289112,3005.63393538769,2703.65315771024,51.8526852963747,79.0018177707583,69.025164688108,1894.15308014144,3008.85715649514,2673.20357630574
"39",55.0318935526121,79.1073911534405,72.3298323642354,2061.28448644373,3084.74132654113,2775.98299007447,48.5010613975278,79.0260894189331,69.8086336655774,1942.65414153897,3087.88324591407,2743.01220997131
"40",59.8995339647162,84.5306021438259,77.349829032524,2121.18402040845,3169.27192868496,2853.33281910699,59.374956853952,84.463198126916,76.9622753865173,2002.02909839292,3172.34644404099,2819.97448535783
"41",51.4380251097569,81.2393343789822,71.1828110038894,2172.6220455182,3250.51126306394,2924.51563011088,46.8815119994626,81.0663593096061,69.8172332058515,2048.91061039239,3253.41280335059,2889.79171856368
"42",53.2571116548491,85.130401680803,73.5170835390493,2225.87915717305,3335.64166474474,2998.03271364993,48.324418385354,84.8253097662387,71.681366109856,2097.23502877774,3338.23811311683,2961.47308467354
"43",39.0278554364031,70.4035495520724,56.5812832435307,2264.90701260946,3406.04521429682,3054.61399689346,39.1177359666233,70.6450211101271,56.7848891619171,2136.35276474436,3408.88313422696,3018.25797383546
"44",52.4961190136386,80.0007362425557,69.20132426228,2317.40313162309,3486.04595053937,3123.81532115574,52.6803546090165,80.225105036601,69.1156291027292,2189.03311935338,3489.10823926356,3087.37360293819
"45",51.3541119171481,77.2508440749136,71.0723974504883,2368.75724354024,3563.29679461428,3194.88771860623,53.149245891167,77.3801798189784,71.1551025828489,2242.18236524455,3566.48841908254,3158.52870552103
"46",41.2226132052796,76.104797989312,59.3241579449216,2409.97985674552,3639.4015926036,3254.21187655115,37.3251063320805,74.6950561597163,57.8791266792784,2279.50747157663,3641.18347524226,3216.40783220031
"47",47.9409158412858,65.4488476880075,57.6659765397476,2457.92077258681,3704.8504402916,3311.8778530909,48.0358286301044,65.6218986545129,57.4548595157121,2327.54330020673,3706.80537389677,3273.86269171603
"48",45.8799291982671,75.6977933399994,64.4736223684376,2503.80070178507,3780.5482336316,3376.35147545934,43.6919071895171,75.1378541511283,63.4458447404681,2371.23520739625,3781.9432280479,3337.30853645649
"49",45.3718522236554,72.9616713263488,60.215168218641,2549.17255400873,3853.50990495795,3436.56664367798,42.9259096521509,72.8102253263415,59.4515513434696,2414.1611170484,3854.75345337424,3396.76008779996
"50",42.4591486467504,79.1699140109756,63.3127523897883,2591.63170265548,3932.67981896893,3499.87939606777,35.9740408008652,77.4637463585401,60.6249906396844,2450.13515784926,3932.21719973278,3457.38507843965
"51",49.6274959258015,75.809003850234,64.8552390119214,2641.25919858128,4008.48882281916,3564.73463507969,45.9275186999506,75.8324956644685,64.0509012921447,2496.06267654922,4008.04969539725,3521.43597973179
"52",45.4440805899148,77.7092980625954,63.8641451520572,2686.7032791712,4086.19812088176,3628.59878023175,44.0546749130352,77.0790012125156,63.0806515918068,2540.11735146225,4085.12869660976,3584.5166313236
"53",56.6841325997092,80.4687102813729,68.2312332833198,2743.38741177091,4166.66683116313,3696.83001351507,56.2995983064052,80.6779645518709,68.3408080205707,2596.41694976866,4165.80666116163,3652.85743934417
"54",42.8454937343829,76.4362985076802,61.5561497252774,2786.23290550529,4243.10312967081,3758.38616324034,39.4376803877728,75.8574895587997,60.5364205573923,2635.85463015643,4241.66415072043,3713.39385990156
"55",60.8685005618662,74.9334110699176,68.8876488997848,2847.10140606715,4318.03654074073,3827.27381214013,60.6849892901328,75.2173398674305,69.0171524648713,2696.53961944656,4316.88149058786,3782.41101236643
"56",66.4421549846295,84.6301716525494,75.4117836191851,2913.54356105178,4402.66671239328,3902.68559575931,64.4416899129127,84.7544290407234,74.8882357382202,2760.98130935947,4401.63591962859,3857.29924810465
"57",70.076712955973,91.2518688950862,79.4324672410054,2983.62027400776,4493.91858128836,3982.11806300032,67.6043257327781,91.0195375537048,78.9443369881148,2828.58563509225,4492.65545718229,3936.24358509277
"58",60.7118224334005,80.5286009713593,74.900925091859,3044.33209644116,4574.44718225972,4057.01898809218,60.2833660001021,80.4305344161324,74.43773000479,2888.86900109235,4573.08599159842,4010.68131509756
"59",55.226385428103,79.1405922856302,68.3428225507151,3099.55848186926,4653.58777454535,4125.36181064289,54.8586687193397,79.2492773267602,68.3556416571818,2943.72766981169,4652.33526892518,4079.03695675474
"60",58.2189400774753,82.1895342569437,71.1446442887305,3157.77742194674,4735.7773088023,4196.50645493162,56.9824962189732,81.8983977833549,70.9191268925307,3000.71016603067,4734.23366670854,4149.95608364727
"61",58.5670003158538,85.605054121333,74.4589971361406,3216.34442226259,4821.38236292363,4270.96545206776,54.6786295077813,85.2987615577874,73.2162383339536,3055.38879553845,4819.53242826633,4223.17232198122
"62",55.6795042764725,78.7001715536985,69.4110620037774,3272.02392653906,4900.08253447733,4340.37651407154,53.6916371513914,78.380697751229,69.2738463261568,3109.08043268984,4897.91312601756,4292.44616830738
"63",53.7964327450221,80.7138677449459,69.0444868034663,3325.82035928408,4980.79640222227,4409.42100087501,53.7305852180515,80.6618747274938,69.1521867904115,3162.81101790789,4978.57500074505,4361.59835509779
"64",64.2839680384604,83.1847410972526,76.6411684665586,3390.10432732254,5063.98114331953,4486.06216934157,62.3025995856456,83.0329493470739,75.9886736033083,3225.11361749354,5061.60795009212,4437.5870287011
"65",56.1109975299459,76.4890583639463,68.3586719749217,3446.21532485249,5140.47020168347,4554.42084131649,56.9995119446652,76.3725360515078,68.5354744412442,3282.1131294382,5137.98048614363,4506.12250314235
"66",52.9751794203168,65.29700672771,63.1862334556063,3499.19050427281,5205.76720841118,4617.6070747721,52.8326553121393,65.9916782700469,63.3149786597467,3334.94578475034,5203.97216441368,4569.43748180209
"67",52.8967699545105,73.3220494756291,63.4211637074487,3552.08727422732,5279.08925788681,4681.02823847954,52.6967751999393,72.7778228955713,63.4391623972401,3387.64255995028,5276.74998730925,4632.87664419933
"68",50.0809814463822,77.423898436234,69.2616736359511,3602.1682556737,5356.51315632305,4750.2899121155,46.588721909711,76.7414704900029,68.0154278380655,3434.23128185999,5353.49145779925,4700.8920720374
"69",58.7314011143763,80.2101974747683,68.9044266739415,3660.89965678808,5436.72335379782,4819.19433878944,59.1848903862983,80.1638117624119,69.0372376913977,3493.41617224629,5433.65526956166,4769.9293097288
"70",56.9994281989032,76.3819162923837,67.5897615479705,3717.89908498698,5513.1052700902,4886.78410033741,56.3806411065314,76.4348535728932,67.898569942301,3549.79681335282,5510.09012313456,4837.8278796711
"71",55.6170120188276,73.5910706905438,68.9915356843706,3773.51609700581,5586.69634078074,4955.77563602178,55.2916486038903,73.6038917437862,68.904192890489,3605.08846195671,5583.69401487834,4906.73207256159
"72",54.4628900903468,74.9574093942481,63.5625473784439,3827.97898709615,5661.65375017499,5019.33818340022,55.2336176329342,75.1425069272829,63.5529655232413,3660.32207958965,5658.83652180563,4970.28503808483
"73",54.9173561229878,76.7597366915622,70.5631832063609,3882.89634321914,5738.41348686655,5089.90136660658,52.0954206618433,77.0892763066964,69.6477874813909,3712.41750025149,5735.92579811232,5039.93282556622
"74",87.7427819976288,97.1586570565839,89.2409555295103,3970.63912521677,5835.57214392314,5179.14232213609,87.7290072518984,97.1766813921619,89.2106890440756,3800.14650750339,5833.10247950448,5129.14351461029
"75",92.8343515446647,104.671668815869,94.9501657690448,4063.47347676143,5940.24381273901,5274.09248790514,92.8801158651933,104.341175175787,94.8852050032811,3893.02662336858,5937.44365468027,5224.02871961357
"76",60.5552254200912,79.293351942846,73.1962281207431,4124.02870218153,6019.53716468185,5347.28871602588,58.7606674750951,79.2485338660824,72.8205852751978,3951.78729084368,6016.69218854635,5296.84930488877
"77",64.3917063128355,76.9980015542093,72.6446997996042,4188.42040849436,6096.53516623606,5419.93341582548,62.1445218953773,76.7014427076884,72.7720637510375,4013.93181273905,6093.39363125404,5369.62136863981
"78",62.2161541848982,80.9841376088259,75.5735822609051,4250.63656267926,6177.51930384489,5495.50699808639,60.46491190244,81.8608583547855,75.360508443928,4074.39672464149,6175.25448960883,5444.98187708374
"79",60.8976369478128,80.3510275964698,71.9440218091413,4311.53419962707,6257.87033144136,5567.45101989553,56.962154497806,79.1456749538527,71.4491103086485,4131.3588791393,6254.40016456268,5516.43098739239
"80",67.6402481589963,83.8360380743776,76.8906257818185,4379.17444778607,6341.70636951573,5644.34164567735,66.5672504936374,83.9527236851422,76.8132064225676,4197.92612963294,6338.35288824782,5593.24419381495
"81",67.2471778325395,77.9374673060106,76.7951844192574,4446.42162561861,6419.64383682175,5721.13683009661,62.8700485253487,78.4581712845476,76.1560882779637,4260.79617815829,6416.81105953237,5669.40028209292
"82",55.0248259684587,75.8568862647437,71.7088198864818,4501.44645158707,6495.50072308649,5792.84564998309,51.9288295692517,75.4717533190038,70.2689282706605,4312.72500772754,6492.28281285137,5739.66921036358
"83",57.1346852651781,78.9432094406184,71.3812762071455,4558.58113685225,6574.44393252711,5864.22692619023,54.8511714545116,79.1307285938306,70.8861138705651,4367.57617918205,6571.4135414452,5810.55532423414
"84",41.5883894598953,75.5169230896791,57.1944639316817,4600.16952631214,6649.96085561679,5921.42139012192,39.0204029826733,75.234852798791,56.1462987566907,4406.59658216472,6646.648394244,5866.70162299083
"85",62.4020435742618,78.7703876114858,71.8200498033755,4662.5715698864,6728.73124322827,5993.24143992529,59.2854161310947,78.9237865946945,71.3667163526401,4465.88199829582,6725.57218083869,5938.06833934347
"86",42.5224939189448,69.1738315349306,57.099636364124,4705.09406380535,6797.9050747632,6050.34107628942,38.228605816578,69.4225844660907,55.6722418645494,4504.11060411239,6794.99476530478,5993.74058120802
"87",58.6332298338726,79.5818948624107,72.0827965177665,4763.72729363922,6877.48696962561,6122.42387280718,59.2996793181863,79.6150890932278,72.1834483104393,4563.41028343058,6874.60985439801,6065.92402951846
"88",49.4368882927734,75.6346885026024,65.4338080256099,4813.16418193199,6953.12165812822,6187.85768083279,49.315965516658,75.731959156563,65.190024153036,4612.72624894724,6950.34181355457,6131.1140536715
"89",42.2505399207544,57.1114917533121,52.1249801492864,4855.41472185275,7010.23314988153,6239.98266098208,40.9694415418608,57.9775765271913,52.9799142941883,4653.6956904891,7008.31939008176,6184.09396796569
"90",59.2811281444728,74.1236288096915,71.5989589031045,4914.69584999722,7084.35677869122,6311.58161988518,52.0528239762411,74.676660659055,69.8723720097366,4705.74851446534,7082.99605074082,6253.96633997542
"91",50.0194031434354,68.8482493038903,67.9543694542008,4964.71525314066,7153.20502799511,6379.53598933938,38.6305331903371,69.4106641985549,63.4088592395887,4744.37904765568,7152.40671493937,6317.37519921501
"92",54.7945638954761,70.5525050825842,65.5495813161535,5019.50981703613,7223.75753307769,6445.08557065554,49.2132901893507,70.8363770473701,65.4960833470899,4793.59233784503,7223.24309198674,6382.8712825621
"93",40.3680231054974,51.0600601731307,43.2690337246883,5059.87784014163,7274.81759325082,6488.35460438023,39.9855881119528,52.0166662128163,44.8356503976759,4833.57792595698,7275.25975819956,6427.70693295978
"94",44.002409237322,65.6220845027109,57.3177916008357,5103.88024937895,7340.43967775354,6545.67239598106,41.2825815012756,65.9517037800606,57.3926830393282,4874.86050745826,7341.21146197962,6485.09961599911
"95",55.1377258958076,76.2797596512415,66.673157366951,5159.01797527476,7416.71943740478,6612.34555334801,51.1292191161927,76.1762185389894,66.0351950603755,4925.98972657445,7417.38768051861,6551.13481105948
"96",29.3282077217717,66.9604864497072,41.3757582961747,5188.34618299653,7483.67992385448,6653.72131164419,25.7438678792086,66.6756128068399,41.525191790682,4951.73359445366,7484.06329332545,6592.66000285016
"97",57.1294127694791,74.3951394142183,63.7406551271451,5245.47559576601,7558.0750632687,6717.46196677133,51.5825371659944,74.0541242230938,63.3677773971055,5003.31613161965,7558.11741754854,6656.02778024727
"98",39.2719579836947,66.5782343909617,54.4762627875435,5284.7475537497,7624.65329765966,6771.93822955887,36.311712608777,66.9130105346346,53.8085462837502,5039.62784422843,7625.03042808318,6709.83632653102
"99",35.1694286799074,60.7305304624764,45.2378202479938,5319.91698242961,7685.38382812214,6817.17604980687,32.1578800728699,60.9407367776978,45.8646335834988,5071.7857243013,7685.97116486088,6755.70096011452
"100",33.7339079017837,66.3986829950819,51.2584237439005,5353.6508903314,7751.78251111722,6868.43447355077,25.5033243104053,66.1545142303664,48.5026205403582,5097.28904861171,7752.12567909124,6804.20358065488

